Many Field Packet Classification with Decomposition and Reinforcement Learning

Scalable packet classification is a key requirement to support scalable network applications like firewalls, intrusion detection, and differentiated services. With ever increasing in the line-rate in core networks, it becomes a great challenge to design a scalable packet classification solution using hand-tuned heuristics approaches. In this paper, we present a scalable learning-based packet classification engine by building an efficient data structure for different ruleset with many fields. Our method consists of the decomposition of fields into subsets and building separate decision trees on those subsets using a deep reinforcement learning procedure. To decompose given fields of a ruleset, we consider different grouping metrics like standard deviation of individual fields and introduce a novel metric called diversity index (DI). We examine different decomposition schemes and construct decision trees for each scheme using deep reinforcement learning and compare the results. The results show that the SD decomposition metrics results in 11.5% faster than DI metrics, 25% faster than random 2 and 40% faster than random 1. Furthermore, our learning-based selection method can be applied to varying rulesets due to its ruleset independence.

==> coverLetter.txt <==
Dear Editor,

We wish to submit an original research article entitled Many Field Packet Classification with Decomposition and Reinforcement Learning for consideration by IET Networks. 

We confirm that this work is original and has not been published elsewhere, nor is it currently under consideration for publication elsewhere.

In this paper, we report a scalable learning-based packet classification engine by building an efficient data structure for different rulesets with many fields. This is significant because our work goes beyond the traditional 5-tuple field packet classification problem using machine learning instead of heuristics methods.

Together with my students, I have two previous publications  IEEE TNSM 19 and IEEE HPSR 20. The major difference are summrized below.

The major difference between this work and IEEE TNSM 2019 by my other student and me is the work in IEEE TNSM are using an effective bit techniques, however how to select optimal effective bits is completely heuristic-based approach.

Second, Comparing to IEEE HPSR 2020 focusing on 5-field packet classification, in this work, we aim to use a learning-based approach to address many field packet classification problem, which is even more challenging problem. To address this many field packet classification problem, varying decomposition techniques have been proposed and evaluated. 

The paper apply the same reinforcement learning. For benefits of readers, here we briefly summarize the method to generate an optimized packet classification engine for any ruleset without relying on heuristics.
 
We have no conflicts of interest to disclose. 

Please address all correspondence concerning this manuscript to me at nweng@siu.edu.
Thank you for your consideration of this manuscript. 


Sincerely,

Ning Weng 
